Graph-Enhanced Multi-Task Learning of Multi-Level Transition Dynamics for Session-based Recommendation

Session-based recommendation plays a central role in a wide spectrum of online applications, ranging from e-commerce to online advertising services. However, the majority of existing session-based recommendation techniques (e.g., attention-based recurrent network or graph neural network) are not well-designed for capturing the complex transition dynamics exhibited with temporally-ordered and multi-level inter-dependent relation structures. These methods largely overlook the relation hierarchy of item transitional patterns. In this paper, we propose a multi-task learning framework with Multi-level Transition Dynamics (MTD), which enables the jointly learning of intra- and inter-session item transition dynamics in automatic and hierarchical manner. Towards this end, we first develop a position-aware attention mechanism to learn item transitional regularities within individual session. Then, a graph-structured hierarchical relation encoder is proposed to explicitly capture the cross-session item transitions in the form of high-order connectivities by performing embedding propagation with the global graph context. The learning process of intra- and inter-session transition dynamics are integrated, to preserve the underlying low- and high-level item relationships in a common latent space. Extensive experiments on three real-world datasets demonstrate the superiority of MTD as compared to state-of-the-art baselines.

==> depth_GNN.txt <==
para    Yoochoose_pre   Yoochoose_mrr  Diginetica_pre  Diginetica_mrr  Retailrocket_pre  Retailrocket_mrr    
2          -0.0000         -0.2892         -0.0000         -0.0000         -0.0000            -0.0000
3          -0.3600         -0.0000         -1.8191         -1.6288         -0.6611            -0.2724
4          -0.6387         -0.6776         -1.7630         -1.0919         -0.6991            -0.6564
5          -0.6247         -0.3861         -1.4277         -0.5253         -0.5661            -1.1544


==> dimensionality.txt <==
para    Yoochoose_pre   Yoochoose_mrr    Diginetica_pre  Diginetica_mrr  Retailrocket_pre  Retailrocket_mrr
20        -2.2656         -6.1135           -19.7559         -47.3390       -14.5041            -30.7692
40        -0.4561         -2.2661           -4.8145          -12.5000       -2.6852             -6.0675
60        -0.3313         -2.0348           -1.7272          -5.0976        -0.6721             -1.2568
80        -0.0000         -0.5410           -0.9563          -2.2511        -0.3909             -0.1621
100       -0.1930         -0.0000           -0.0000          -0.0000        -0.0000             -0.0000
120       -0.1377         -0.4451           -0.2688          -0.9024        -0.1299             -0.1080
140       -0.1792         -0.1902           -0.4127          -1.1482        -0.9737             -0.8709


==> frequency.txt <==
para    Yoochoose_pre   Yoochoose_mrr  Diginetica_pre  Diginetica_mrr  Retailrocket_pre  Retailrocket_mrr    
1          -0.3597         -1.7063          -0.9745         -2.0358         -0.8604         -1.2513
2          -0.2487         -1.9032          -1.3403         -2.4673         -0.6909         -1.3616
3          -0.3042         -0.7655          -0.8108         -0.3451         -0.5782         -0.1614
4          -0.2210         -1.4125          -0.7744         -0.5186         -0.2416         -0.0000
5          -0.1933         -0.8298          -0.0000         -0.0000         -0.0000         -0.4317
6          -0.2072         -0.1267          -0.7200         -0.4839         -0.2044         -0.8125
7          -0.0275         -0.5090          -0.6294         -1.4659         -0.6157         -0.9766
8          -0.0000         -0.0000          -0.4849         -2.3952         -0.9548         -2.5909

